Safe Peeling for L0-Regularized Least-Squares with supplementary material

We introduce a new methodology dubbed ``safe peeling'' to accelerate the resolution of L0-regularized least-squares problems via a Branch-and-Bound (BnB) algorithm. Our procedure enables to tighten the convex relaxation considered at each node of the BnB decision tree and therefore potentially allows for more aggressive pruning. Numerical simulations show that our proposed methodology leads to significant gains in terms of number of nodes explored and overall solving time.s show that our proposed methodology leads to significant gains in terms of number of nodes explored and overall solving time.

==> dat/easy_synt_opt_linear_LeastSquares_Bigm_5_100_150_1.0_0.1_1000.0_x_node_count.csv <==
bigmfactor,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
1.0,1144.025,532.8,133.075,65.35,65.35
1.5,1204.65,578.8,148.45,66.95,66.85
2.0,2163.775,4892.35,169.2,72.2,71.6
2.5,4227.275,7907.95,206.75,85.7,85.3
3.0,18402.955555555556,9660.333333333334,239.23333333333332,114.47777777777777,111.42222222222222
3.5,14358.95,17397.6,288.6,126.55,115.4
4.0,29132.6,20284.925,334.375,152.1,129.95
4.5,61385.1,26934.075,406.875,218.2,173.25
5.0,41281.35,32084.2,469.2,275.275,187.7

==> dat/easy_synt_opt_linear_LeastSquares_Bigm_5_100_150_1.0_0.1_1000.0_x_solve_time.csv <==
bigmfactor,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
1.0,271.55498031377795,2.80329830646515,4.67053479552268,0.26322002410889,0.26282690763473
1.5,293.10904294848444,23.368678444623947,7.52042852640152,0.7266606271266938,0.7106893455982209
2.0,324.0899923980236,50.22486097812653,12.956161737442017,2.4523563623428344,2.1702509820461273
2.5,341.74666477441787,176.7254563987255,31.35978508591652,7.752971714735031,6.325162047147751
3.0,406.5381639109718,383.6260522762934,122.23421653111775,30.00792842706045,20.65399599340227
3.5,663.2909687578678,876.0870231330395,228.3820903837681,68.67205206155776,41.494216459989545
4.0,911.7000484466553,1428.0148296892644,508.2135011613369,152.50401305556298,88.38108686804772
4.5,1246.2581877291202,1902.4782711923121,824.789334845543,309.7761978805065,168.38097475767137
5.0,1512.2159346878528,2516.403215199709,1127.9882728099824,501.1995387494564,255.6696611404419

==> dat/easy_synt_opt_linear_LeastSquares_Bigm_5_100_150_x_0.1_1000.0_3.0_node_count.csv <==
sigma,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
0.0,301.8636363636364,23.90909090909091,28.727272727272727,28.90909090909091,28.0
0.3,792.375,45.833333333333336,29.25,28.666666666666668,28.583333333333332
0.6,3207.0454545454545,454.90909090909093,29.727272727272727,29.0,29.181818181818183
0.9,3494.76,4414.6,30.76,30.68,28.76
1.2,3039.8333333333335,12472.083333333334,31.25,29.333333333333332,28.333333333333332
1.5,15050.833333333334,26713.0,55.583333333333336,42.833333333333336,37.25
1.8,4473.76,26694.12,59.64,44.2,39.24
2.1,3026.96,27376.36,87.24,50.92,44.84
2.4,2118.1666666666665,24098.333333333332,103.08333333333333,54.583333333333336,49.25
2.7,3380.2380952380954,32103.95238095238,169.0952380952381,111.08695652173913,79.95238095238095
3.0,3703.913043478261,26089.260869565216,217.69565217391305,134.608695652173914,106.73913043478261

==> dat/easy_synt_opt_linear_LeastSquares_Bigm_5_100_150_x_0.1_1000.0_3.0_solve_time.csv <==
sigma,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
0.0,312.0234120759097,0.72477829456329346,2.423735824498263,0.7962068861181085,0.8507120500911366
0.3,340.8717500170072,2.7563050786654154,7.828441629807155,2.414971719185511,2.3918902575969696
0.6,390.787009195848,18.08054554462433,30.376195994290438,8.714126847007059,7.820759155533531
0.9,424.8973955631257,230.44590281486512,50.01755686759949,16.68152876853943,13.246016025543213
1.2,523.0710990726948,1133.7542687952518,80.71284917990367,28.059949805339176,23.953040291865666
1.5,672.8337734838327,2752.6436727543673,271.3108419775963,86.08970883488655,53.99819468458494
1.8,909.6926572132111,3477.7706084632873,240.00764384269715,79.98170801162719,51.7026749420166
2.1,1413.5182976436615,4750.991437225342,359.0412704372406,110.19961388587951,72.78883682250977
2.4,2186.8360333442688,7611.751731534799,435.2007262806098,114.20860277613004,71.65253311395645
2.7,4479.6740967659723,9960.187081143969,815.5452918552216,267.90188438996023,134.42780046235947
3.0,8554.4362931251526,13989.1078354897704,1484.52197588008386,321.53374507116234,164.75266688802968

==> dat/hard_synt_opt_linear_LeastSquares_Bigm_7_100_150_1.0_0.8_1000.0_x_node_count.csv <==
bigmfactor,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
1.0,751.2173913043479,29.52173913043478,30.391304347826086,30.47826086956522,29.08695652173913
1.5,9771.416666666666,822.0,32.583333333333336,32.416666666666664,32.333333333333336
2.0,30036.208333333332,15062.916666666666,49.0,47.416666666666664,46.5
2.5,79037.1052631579,40264.89473684211,99.73684210526316,84.9,71.73684210526316
3.0,341398.36842105264,78401.0,257.21052631578948,196.61904761904762,108.36842105263158
3.5,168590.14285714287,110079.85714285714,627.28571428571428,350.61904761904762,157.71428571428572
4.0,400865.125,131519.22222222222,819.5,399.9,160.0
4.5,258305.66666666666,163911.0,1471.6666666666667,984.6666666666666,321.6666666666667
5.0,1.370871e6,174293.0,3983.0,2479.1052631578947,701.0

==> dat/hard_synt_opt_linear_LeastSquares_Bigm_7_100_150_1.0_0.8_1000.0_x_solve_time.csv <==
bigmfactor,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
1.0,490.71959844879484,1.0480739759362263,10.069770004438316,1.1376687754755435,1.164729709210603
1.5,484.50158872207004,29.221085170904797,24.44714609781901,5.4266547958056135,5.472157796223958
2.0,439.02004011472064,928.1263507902622,87.57629011074702,32.72487656275431,28.801130433877308
2.5,560.2574905219831,3531.428237287622,799.90668920466777,197.29253430366515,125.81388422062523
3.0,1358.393719760995,6867.772062364377,2919.1887999835767,615.2147885617755,275.31306281842683
3.5,6757.4503762551716,12177.191526651382,4163.5691483701978,1477.4584461961474,453.6522536958967
4.0,11353.5909761190414,43158.308685991498,11098.197577536106,3561.8201426386834,939.06938287615776
4.5,31231.5955452919006,72525.037548939386,17665.9378719329834,7356.7983158694374,1777.6768341064453
5.0,54702.832242012024,108274.503456830978,21567.930599927902,10906.979940063075,2336.4053130149841

==> dat/hard_synt_opt_linear_LeastSquares_Bigm_7_100_150_x_0.8_1000.0_3.0_node_count.csv <==
sigma,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
0.0,28270.47619047619,1399.0,79.76190476190476,79.38095238095238,78.14285714285714
0.3,40987.739130434784,5632.913043478261,97.52173913043478,95.0,81.52173913043478
0.6,138749.52,37227.48,97.96,91.8,83.56
0.9,100374.73913043478,51728.47826086957,112.73913043478261,103.34782608695652,84.65217391304348
1.2,108498.78260869565,66437.34782608696,159.69565217391303,138.6,87.95652173913044
1.5,48704.8,64895.8,127.26666666666667,170.85714285714286,107.0
1.8,134478.88235294117,66798.05882352941,177.58823529411765,220.41666666666666,111.82352941176471
2.1,261330.15384615384,60363.769230769234,245.46153846153845,230.52380952380952,120.07692307692307
2.4,58555.1,60050.6,310.8,363.0,131.6
2.7,15869.714285714286,46169.57142857143,265.0,355.5882352941176,139.14285714285714
3.0,22657.375,45267.75,221.5,486.0,145.75

==> dat/hard_synt_opt_linear_LeastSquares_Bigm_7_100_150_x_0.8_1000.0_3.0_solve_time.csv <==
sigma,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
0.0,412.9284850529262,202.36908667428153,45.44200849533081,17.108720064163208,16.49921002842131
0.3,423.3467878673388,304.79926145595056,120.82096899074057,50.99293789656266,46.14170154281285
0.6,716.0335721874237,2458.4017752361297,696.3896472072601,199.4839628982544,139.0312114906311
0.9,992.7762940759244,5761.0187223475914,1334.4348032681838,367.0526275842086,213.3351212480794
1.2,1399.0407615640889,7985.1385077289915,2293.6647404795108,599.8150443840027,285.2301839745563
1.5,1983.6807435194651,14905.46941666603,3184.409823179245,786.4220440841857,312.44618109067284
1.8,3726.8955646542942,22844.746005086337,3851.6793896234954,1413.3299890061219,504.19506963561565
2.1,7132.1586236036742,37082.399794523533,5493.739288687706,2171.470649401347,678.3039897588583
2.4,13508.6630695819855,59604.043546676636,7614.5647054399763,3189.660434484482,859.1725704193116
2.7,21405.19179044451033,80359.058250563485,10263.8798820078373,4223.4284163783577,1151.93459132739474
3.0,32491.42614021897316,109107.081103116274,14053.304808035840,5764.814605871836,1363.05697229504585

==> dat/medium_synt_opt_linear_LeastSquares_Bigm_7_100_150_1.0_0.1_1000.0_x_node_count.csv <==
bigmfactor,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
1.0,161.34782608695653,16.82608695652174,28.82608695652174,28.73913043478261,28.73913043478261
1.5,4130.75,283.6666666666667,32.5,32.333333333333336,32.583333333333336
2.0,2656.84,10988.52,38.92,37.88,37.0
2.5,23575.0,18742.76,59.64,55.8,51.64
3.0,26701.636363636364,67274.72727272728,147.18181818181819,97.95652173913044,77.45454545454545
3.5,170781.15,95850.1,494.1,224.56521739130434,123.9
4.0,124337.25,113139.5,946.0,461.0,228.33333333333334
4.5,119568.33333333333,155757.0,1454.0,819.1,303.0
5.0,345278.0,176161.8,3032.2,1800.7142857142857,584.2

==> dat/medium_synt_opt_linear_LeastSquares_Bigm_7_100_150_1.0_0.1_1000.0_x_solve_time.csv <==
bigmfactor,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
1.0,523.0146725074104,0.391910749932994,12.09925383070241,0.6593416462773862,0.6606804391612178
1.5,620.0987740159035,8.697186569372812,28.79264611005783,5.844642599423726,5.587650199731191
2.0,689.81785232543945,455.579642496109,77.54963765144348,27.4359747505188,23.049730167388915
2.5,708.9405081939697,1275.7584703063965,207.90382321357728,78.59351300239562,64.74551290512085
3.0,1596.0958443771709,4144.985239592465,880.6139737150886,270.621051746866,167.7449667778882
3.5,4260.0276658773422,6836.301695382595,2255.7040987968444,828.9761310556661,342.2719086289406
4.0,9597.4383666714033,17014.128951827685,7443.8361790974936,1889.8636553883553,581.3922085563342
4.5,17659.6668261289597,37068.889202165603,15890.563655805588,3467.94831982851,945.5023176670074
5.0,29330.3080363750457,64450.40540102830,21890.563655805588,5883.2314746493385,1475.659795808792

==> dat/medium_synt_opt_linear_LeastSquares_Bigm_7_100_150_x_0.1_1000.0_3.0_node_count.csv <==
sigma,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
0.0,2866.6521739130435,66.65217391304348,48.47826086956522,48.56521739130435,48.391304347826086
0.3,9122.173913043478,436.5652173913044,61.78260869565217,59.869565217391305,57.69565217391305
0.6,34167.833333333336,21025.75,101.0,90.33333333333333,79.75
0.9,43336.34782608696,52734.565217391304,135.6086956521739,113.95652173913044,83.82608695652173
1.2,21971.0,55323.2,177.9,135.0909090909091,91.3
1.5,37824.90476190476,85287.0,195.76190476190476,148.52,98.42857142857143
1.8,20549.75,64951.1,255.9,143.33333333333334,102.4
2.1,9575.0625,63612.5,379.375,275.8695652173913,160.25
2.4,24575.555555555555,62707.0,494.33333333333334,345.95238095238096,171.55555555555556
2.7,11641.375,60425.25,573.0,373.7,180.1
3.0,10770.142857142857,65654.14285714286,799.57142857142856,462.05882352941177,203.57142857142857

==> dat/medium_synt_opt_linear_LeastSquares_Bigm_7_100_150_x_0.1_1000.0_3.0_solve_time.csv <==
sigma,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
0.0,396.4682865868444,1.011186578999395,13.635825955349466,4.937518223472264,4.907557642978171
0.3,464.28951889535654,13.03918635326883,69.96567769672559,28.75424285556959,25.00410579598468
0.6,718.58313515782356,891.235361268123,386.08609213431674,148.00238646070162,112.4309155245622
0.9,1346.24412784369093,3341.434987358425,760.1785093805064,291.4558514615764,203.48248586447343
1.2,1795.35336377620695,5201.562640213966,791.5851845383644,519.0612504807385,284.25748498439788
1.5,2152.295840490432,9015.859936282748,1208.4794973078228,651.8213023090362,326.3513831297557
1.8,2502.34996178150175,11468.136116588115,1684.9929423570633,909.0766426126162,437.6312143921852
2.1,3361.5115324705839,12480.741050109267,2165.8597450703382,1286.9632256963978,659.317190349102
2.4,6382.27760834164087,14241.921056588491,2778.388170586692,1903.2626204717726,789.81776322258844
2.7,9383.2094146311283,17732.537934720516,3756.1870601773262,1899.4779943943024,802.1585937142372
3.0,12551.656549010958,20468.139459439686,4473.4037231377192,2619.2304444733786,1039.7544412272317

==> dat/synt_opt_linear_LeastSquares_Bigm_5_100_150_1.0_0.1_1000.0_x_node_count.csv <==
bigmfactor,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
1.0,1144.025,532.8,133.075,65.35,65.35
1.5,1204.65,578.8,148.45,66.95,66.85
2.0,2163.775,4892.35,169.2,72.2,71.6
2.5,4227.275,7907.95,206.75,85.7,85.3
3.0,18402.955555555556,9660.333333333334,239.23333333333332,114.47777777777777,111.42222222222222
3.5,14358.95,17397.6,288.6,126.55,115.4
4.0,29132.6,20284.925,334.375,152.1,129.95
4.5,61385.1,26934.075,406.875,218.2,173.25
5.0,41281.35,32084.2,469.2,275.275,187.7

==> dat/synt_opt_linear_LeastSquares_Bigm_5_100_150_1.0_0.1_1000.0_x_solve_time.csv <==
bigmfactor,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
1.0,271.55498031377795,2.80329830646515,4.67053479552268,0.26322002410889,0.26282690763473
1.5,293.10904294848444,23.368678444623947,7.52042852640152,0.7266606271266938,0.7106893455982209
2.0,324.0899923980236,50.22486097812653,12.956161737442017,2.4523563623428344,2.1702509820461273
2.5,341.74666477441787,176.7254563987255,31.35978508591652,7.752971714735031,6.325162047147751
3.0,406.5381639109718,383.6260522762934,122.23421653111775,30.00792842706045,20.65399599340227
3.5,663.2909687578678,876.0870231330395,228.3820903837681,68.67205206155776,41.494216459989545
4.0,911.7000484466553,1428.0148296892644,508.2135011613369,152.50401305556298,88.38108686804772
4.5,1246.2581877291202,1902.4782711923121,824.789334845543,309.7761978805065,168.38097475767137
5.0,1512.2159346878528,2516.403215199709,1127.9882728099824,501.1995387494564,255.6696611404419

==> dat/synt_opt_linear_LeastSquares_Bigm_5_100_150_x_0.1_1000.0_5.0_node_count.csv <==
sigma,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
0.0,5317.875,332.2083333333333,81.79166666666667,63.875,58.291666666666664
0.3,30728.26,3041.12,189.52,117.16,94.72
0.6,30466.08,21458.4,315.8,164.84,125.72
0.9,55724.87755102041,27509.38775510204,421.6530612244898,220.0612244897959,155.57142857142858
1.2,51869.044444444444,28507.51111111111,480.53333333333336,251.84444444444443,183.75555555555556
1.5,100147.30952380953,28362.714285714286,600.4761904761905,336.42857142857144,240.0
1.8,52864.65625,28103.15625,651.25,393.4375,273.125
2.1,48411.954545454544,28051.954545454544,630.1363636363636,342.54545454545456,247.36363636363637
2.4,41629.04347826087,28125.391304347828,526.0,273.0,188.82608695652175
2.7,49248.375,30024.0,666.0416666666666,403.1666666666667,274.5
3.0,52042.181818181816,28694.090909090908,737.8181818181819,514.8181818181819,336.6363636363636

==> dat/synt_opt_linear_LeastSquares_Bigm_5_100_150_x_0.1_1000.0_5.0_solve_time.csv <==
sigma,Cplex,L0bnb,Sbnb,SbnbNscr,SbnbPeel
0.0,397.7922865897417,16.6350774466991425,24.198092927535374,8.173411279916763,5.999511733651161
0.3,448.2106386804581,85.99702857971191,126.63339254856109,38.15903532981873,23.865743465423584
0.6,526.57311022758483,1146.135827355385,455.87213238716123,134.2407933139801,76.21198395252227
0.9,623.9276398785261,2155.3673624116545,1003.0186469846842,356.67637064019027,188.10362385243786
1.2,824.16487918959723,2739.1596948305764,1286.7190497875213,442.1482918050554,230.40075183444554
1.5,1430.8468156371798,4249.5187446787245,1938.3446276925858,765.1804982196717,390.9896586679277
1.8,2081.9151059836149,5161.9531739503145,2123.1703862175345,944.0903923436999,480.753031283617
2.1,3206.39036350900477,7223.3259675936265,2425.850822221149,1102.888402689587,558.575852654197
2.4,4130.24347545789635,9922.344504646633,2909.704342831736,1260.0406324034152,633.39943051338196
2.7,6450.4069989224275,12223.6480748156705,3282.214804659287,1604.9995553394159,811.5645107428233
3.0,8701.9073266549544,15013.1573689200663,4670.8638419888234,2070.955306898464,1019.5278526436199
